Lack of other molecules in CO-rich debris discs: is it primordial or secondary gas?

The nature of the gas in CO-rich debris discs remains poorly understood, as it could either be a remnant from the earlier Class II phase or of secondary origin, driven by the destruction of icy planetesimals. The aim of this paper was to elucidate the origin of the gas content in the debris discs via various simple molecules that are often detected in the less-evolved Class II discs. We present millimetre molecular line observations of nine circumstellar discs around A-type stars: four CO-rich debris discs (HD 21997, HD 121617, HD 131488, HD 131835) and five old Herbig Ae protoplanetary discs (HD 139614, HD 141569, HD 142666, HD 145718, HD 100453). The sources were observed with the Atacama Large Millimeter/submillimeter Array (ALMA) in Bands 5 and 6 with 1-2'' resolution. The Herbig Ae discs are detected in the CO isotopologues, CN, HCN, HCO$^+$, C2H, and CS lines. In contrast, only CO isotopologues are detected in the debris discs, showing a similar amount of CO to that found in the Herbig Ae protoplanetary discs. Using chemical and radiative transfer modelling, we show that the abundances of molecules other than CO in debris discs are expected to be very low. We consider multiple sets of initial elemental abundances with various degrees of H2 depletion. We find that the HCO+ lines should be the second brightest after the CO lines and that their intensities strongly depend on the overall CO/H$_2$ ratio of the gas. However, even in the ISM-like scenario, the simulated HCO+ emission remains weak as required by our non-detections.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
